AREPO White Dwarf merger simulations resulting in edge-lit detonation and run-away hypervelocity companion

We present a series of high-resolution simulations generated with the moving-mesh code AREPO to model the merger of a $1.1 \, \mathrm{M_\odot}$ carbon-oxygen primary white dwarf with an outer helium layer and a $0.35\,\mathrm{M_\odot}$ secondary helium white dwarf. Our simulations lead to detonations that are consistent with the edge-lit scenario, where a helium detonation is ignited at the base of the helium layer of the primary WD, which triggers an off-centre carbon detonation. This produces an asymmetric ejecta pattern and differences in line-of-sight observables (e.g. mean atomic weight). The ejecta that are flung into space are dominated by $^{56}\mathrm{Ni}$, $^{4}\mathrm{He}$, $^{28}\mathrm{Si}$, and $^{32}\mathrm{S}$. Our simulations result in a surviving degenerate companion of mass $0.22-0.25$ $\mathrm{M_\odot}$ moving at $>1\,700$ $\mathrm{km}\,\mathrm{s}^{-1}$, consistent with the observational findings of hypervelocity WDs. The secondary's surface layers are enriched by heavy metals, with $^{56}\mathrm{Ni}$ making up approximately $0.8 \%$ of the remaining mass. We also analyse the sensitivity of the outcome on simulation parameters, including the "inspiral time", which defines a period of accelerated angular momentum loss. We find that the choice of "inspiral time" qualitatively influences the simulation result, including the survival of the secondary. We argue that the shorter inspiral cases result in qualitatively and quantitatively similar outcomes. We also investigate the sensitivity of our results on the primary's chemical profile by comparing simulations using isothermal, constant composition models with the same mass and central composition and characterised by either a bare carbon-oxygen core (no helium) or a carbon-oxygen core enveloped by a thick helium layer.

==> DD Mergers with Arepo/data/table2.txt <==
Spec1,Start1,DetI1,DetII1,Final1,Ejecta1,Spec2,Start2,DetI2,DetII2,Final2,Ejecta2
N,5.10e-15,5.45e-15,-1.06e-14,4.78e-18,5.46e-18,Si30,1.22e-08,2.91e-08,3.72e-06,3.76e-06,4.30e-06
P,4.57e-08,1.01e-07,2.48e-04,2.48e-04,2.84e-04,P29,1.34e-07,2.20e-06,2.60e-04,2.62e-04,3.00e-04
He4,2.73e-01,-1.55e-03,-1.47e-02,2.57e-01,1.51e-01,P30,1.28e-07,4.15e-07,6.39e-06,6.93e-06,7.92e-06
B11,5.11e-19,9.85e-19,-1.50e-18,7.44e-22,8.51e-22,P31,4.42e-08,1.44e-07,2.77e-05,2.79e-05,3.19e-05
C12,3.30e-01,-3.16e-03,-3.27e-01,4.86e-04,5.55e-04,S31,1.39e-06,7.72e-06,3.89e-05,4.80e-05,5.49e-05
C13,2.07e-12,6.12e-12,3.92e-11,1.06e-10,6.76e-11,S32,1.38e-04,7.04e-04,6.50e-02,6.58e-02,7.52e-02
N13,7.25e-10,3.92e-09,3.63e-07,3.68e-07,4.20e-07,S33,4.37e-07,3.51e-06,2.50e-05,2.89e-05,3.31e-05
N14,4.96e-10,1.72e-09,-1.63e-09,5.81e-10,6.64e-10,Cl33,2.63e-08,3.77e-07,2.05e-05,2.09e-05,2.39e-05
N15,1.48e-14,9.89e-14,4.78e-09,4.78e-09,5.46e-09,Cl34,6.18e-07,2.55e-06,2.01e-05,2.33e-05,2.66e-05
O15,5.12e-09,5.42e-08,5.66e-07,6.26e-07,7.15e-07,Cl35,2.04e-08,9.27e-08,6.71e-06,6.83e-06,7.81e-06
O16,3.96e-01,1.31e-03,-3.74e-01,2.37e-02,2.71e-02,Ar36,6.20e-05,2.64e-04,1.74e-02,1.78e-02,2.03e-02
O17,1.49e-11,4.75e-11,-6.12e-11,1.14e-12,1.31e-12,Ar37,2.69e-06,1.23e-05,6.80e-05,8.29e-05,9.48e-05
F18,4.88e-12,3.26e-11,-3.10e-11,6.45e-12,7.38e-12,Ar38,1.65e-10,8.81e-10,9.74e-08,9.84e-08,1.13e-07
Ne19,1.59e-11,1.55e-10,1.58e-08,1.59e-08,1.82e-08,Ar39,1.45e-13,3.27e-13,1.93e-12,2.40e-12,2.75e-12
Ne20,5.97e-05,1.24e-04,8.85e-04,1.07e-03,1.22e-03,K39,8.18e-08,2.93e-07,1.07e-05,1.10e-05,1.26e-05
Ne21,1.43e-10,3.09e-10,-3.93e-10,5.89e-11,6.73e-11,Ca40,9.93e-05,4.58e-04,2.16e-02,2.22e-02,2.53e-02
Ne22,5.80e-12,1.32e-11,-1.82e-11,7.32e-13,8.36e-13,Sc43,5.77e-10,5.31e-10,4.55e-09,5.66e-09,6.47e-09
Na22,2.63e-10,6.50e-10,1.99e-08,2.08e-08,2.38e-08,Ti44,9.27e-06,5.77e-05,4.61e-04,5.28e-04,6.03e-04
Na23,1.48e-08,5.42e-08,3.74e-08,1.06e-07,1.22e-07,V47,2.13e-08,2.98e-08,-1.54e-08,3.56e-08,4.07e-08
Mg23,1.09e-07,4.54e-07,4.78e-07,1.04e-06,1.19e-06,Cr48,2.59e-06,2.08e-05,9.69e-04,9.93e-04,1.13e-03
Mg24,8.67e-05,4.82e-04,2.90e-03,3.47e-03,3.97e-03,Mn51,3.90e-09,1.39e-08,6.27e-08,8.05e-08,9.20e-08
Mg25,7.17e-09,1.74e-08,1.84e-07,2.10e-07,2.39e-07,Fe52,1.71e-07,1.59e-06,8.07e-03,8.08e-03,9.23e-03
Mg26,3.94e-09,9.30e-09,1.08e-08,2.40e-08,2.74e-08,Fe56,6.58e-13,9.85e-12,6.68e-06,6.68e-06,7.63e-06
Al25,4.77e-09,3.97e-08,2.49e-06,2.53e-06,2.89e-06,Co55,1.51e-10,1.13e-09,1.36e-07,1.38e-07,1.57e-07
Al26,2.83e-07,8.20e-07,2.31e-06,3.42e-06,3.90e-06,Ni56,1.86e-09,2.00e-08,5.13e-01,5.13e-01,5.86e-01
Al27,1.69e-07,2.33e-07,3.93e-06,4.33e-06,4.95e-06,Ni58,4.39e-13,3.49e-12,6.71e-03,6.71e-03,7.66e-03
Si28,1.79e-04,1.27e-03,7.65e-02,7.80e-02,8.92e-02,Ni59,1.43e-12,1.35e-11,9.66e-04,9.66e-04,1.10e-03
Si29,9.62e-08,2.46e-07,7.62e-05,7.66e-05,8.75e-05,-,-,-,-,-,-


==> DD Mergers with Arepo/data/table3.txt <==
Spec1,Xnuc1,Spec2,Xnuc2
N,3.43e-21,Si30,2.98e-09
P,1.02e-06,P29,2.95e-07
He4,2.19e-01,P30,4.26e-08
B11,3.49e-26,P31,1.20e-08
C12,2.72e-05,S31,2.01e-08
C13,1.02e-10,S32,7.90e-06
N13,5.98e-08,S33,9.50e-08
N14,5.17e-12,Cl33,1.59e-07
N15,3.03e-13,Cl34,2.82e-08
O15,3.60e-11,Cl35,1.46e-09
O16,3.59e-07,Ar36,2.11e-06
O17,1.79e-16,Ar37,2.80e-09
F18,4.65e-15,Ar38,2.52e-11
Ne19,2.05e-12,Ar39,1.20e-15
Ne20,5.16e-07,K39,1.20e-09
Ne21,2.96e-15,Ca40,2.69e-06
Ne22,2.71e-16,Sc43,9.42e-13
Na22,5.07e-12,Ti44,7.34e-08
Na23,2.62e-12,V47,1.57e-12
Mg23,4.12e-12,Cr48,1.86e-07
Mg24,4.87e-07,Mn51,1.08e-12
Mg25,8.34e-09,Fe52,1.97e-06
Mg26,1.12e-11,Fe56,1.46e-08
Al25,1.02e-07,Co55,1.77e-12
Al26,7.65e-09,Ni56,1.73e-03
Al27,2.39e-09,Ni58,3.13e-05
Si28,9.26e-06,Ni59,4.48e-06
Si29,5.29e-08,-,-

